Search for a Charged Higgs Boson Produced in the Vector-boson Fusion Mode with Decay $H^\pm \to W^\pm Z$ using $pp$ Collisions at $\sqrt{s}=8$ TeV with the ATLAS Experiment

A search for a charged Higgs boson, $H^\pm$, decaying to a $W^\pm$ boson and a $Z$ boson is presented. The search is based on 20.3 fb$^{-1}$ of proton-proton collision data at a center-of-mass energy of 8 TeV recorded with the ATLAS detector at the LHC. The $H^\pm$ boson is assumed to be produced via vector-boson fusion and the decays $W^\pm \to q\bar{q^\prime}$ and $Z\rightarrow e^+e^-/\mu^+\mu^-$ are considered. The search is performed in a range of charged Higgs boson masses from 200 to 1000 GeV. No evidence for the production of an $H^\pm$ boson is observed. Upper limits of 31-1020 fb at 95% CL are placed on the cross section for vector-boson fusion production of an $H^\pm$ boson times its branching fraction to $W^\pm Z$. The limits are compared with predictions from the Georgi-Machacek Higgs Triplet Model.

==> Metadata.txt <==
Search for a Charged Higgs Boson Produced in the Vector-boson Fusion Mode with Decay $H^\pm \to W^\pm Z$ using  $pp$ Collisions at $\sqrt{s}=8$ TeV with the ATLAS Experiment

 A search for a charged Higgs boson, $H^\pm$, decaying to a $W^\pm$
 boson and a $Z$ boson is presented.  The search is based on
 20.3 fb$^{-1}$ of proton-proton collision data at a center-of-mass
 energy of 8 TeV recorded with the ATLAS detector at the LHC.  The
 $H^\pm$ boson is assumed to be produced via vector-boson fusion and
 the decays $W^\pm \to q\bar{q^\prime}$ and $Z\rightarrow
 e^+e^-/\mu^+\mu^-$ are considered.  The search is performed in a
 range of charged Higgs boson masses from 200 to 1000 GeV. No evidence
 for the production of an $H^\pm$ boson is observed.  Upper limits of
 31--1020 fb at 95\% CL are placed on the cross section for
 vector-boson fusion production of an $H^\pm$ boson times its
 branching fraction to $W^\pm Z$.  The limits are compared with
 predictions from the Georgi-Machacek Higgs Triplet Model.


comments: 8 pages plus author list + cover pages (27 pages total), 3
figures, 9 tables, submitted to PRL, All figures including auxiliary
figures are available at
http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2014-13

CERN-PH-EP-2015-053

14.80.Fd 12.60.Fr

